Tracing Content Requirements in Financial Documents using Multi-granularity Text Analysis

The completeness (in terms of content) of financial documents is a fundamental requirement for investment funds. To ensure completeness, financial regulators have to spend significant time carefully checking every financial document based on relevant content requirements, which prescribe the information types to be included in financial documents (e.g., the description of shares' issue conditions and procedures). However, existing techniques provide limited support to help regulators automatically identify the text chunks related to financial information types, due to the complexity of financial documents. In this paper, we propose FITI to trace content requirements in financial documents with multi-granularity text analysis. Given a new financial document, FITI first selects a set of candidate sentences for efficient information type identification. Then, to rank candidate sentences, FITI uses a combination of rule-based and data-centric approaches, by leveraging information retrieval (IR) and machine learning (ML) techniques that analyze the words, sentences, and contexts related to an information type. Finally, a heuristic-based selector, which considers both the sentence ranking and domain-specific phrases, determines a list of sentences corresponding to each information type. We evaluated FITI by assessing its effectiveness in tracing financial content requirements in 100 real-world financial documents. Experimental results show that FITI is able to provide accurate identification with average precision, recall, and F1-score values of 0.824, 0.646, and 0.716, respectively. The overall accuracy of FITI significantly outperforms the best baseline (based on a transformer language model) by 0.266 in terms of F1-score. Furthermore, FITI can help regulators detect about 80% of missing information types in financial documents

==> data/rq-component.csv <==
ID, FITI-IR-P, FITI-ML-P, FITI-P, FITI-IR-R, FITI-ML-R, FITI-R, FITI-IR-F, FITI-ML-F, FITI-F
1, 0.867,     0.708,     0.855,  0.672,     0.620,     0.722,  0.757,     0.661,     0.783
2, 0.763,     0.797,     0.788,  0.488,     0.399,     0.536,  0.596,     0.531,     0.638
3, 0.739,     0.888,     0.784,  0.609,     0.435,     0.662,  0.667,     0.584,     0.718
4, 0.908,     0.918,     0.882,  0.862,     0.834,     0.893,  0.752,     0.874,     0.887
5, 0.774,     0.800,     0.812,  0.367,     0.361,     0.418,  0.498,     0.498,     0.552

==> data/rq-train-size-f.csv <==
ID, T1,    T2,    T3,    T4,    T5
10, 0.633, 0.540, 0.561, 0.868, 0.533
20, 0.671, 0.565, 0.627, 0.900, 0.531
30, 0.725, 0.593, 0.626, 0.886, 0.533
40, 0.763, 0.587, 0.644, 0.893, 0.540
50, 0.754, 0.612, 0.660, 0.892, 0.517
60, 0.766, 0.613, 0.671, 0.887, 0.533
70, 0.756, 0.611, 0.691, 0.892, 0.569
80, 0.784, 0.628, 0.707, 0.892, 0.558
90, 0.783, 0.638, 0.718, 0.887, 0.552

==> data/rq-train-size-p.csv <==
ID, T1,    T2,    T3,    T4,    T5
10, 0.663, 0.802, 0.778, 0.927, 0.789
20, 0.697, 0.743, 0.815, 0.906, 0.800
30, 0.795, 0.814, 0.782, 0.884, 0.799
40, 0.851, 0.780, 0.794, 0.888, 0.811
50, 0.844, 0.791, 0.796, 0.894, 0.799
60, 0.873, 0.767, 0.795, 0.887, 0.802
70, 0.851, 0.733, 0.791, 0.897, 0.835
80, 0.866, 0.774, 0.791, 0.898, 0.821
90, 0.855, 0.788, 0.784, 0.882, 0.812

==> data/rq-train-size-r.csv <==
ID, T1,    T2,    T3,    T4,    T5
10, 0.605, 0.407, 0.439, 0.816, 0.403
20, 0.647, 0.455, 0.509, 0.894, 0.397
30, 0.667, 0.467, 0.522, 0.888, 0.399
40, 0.691, 0.471, 0.542, 0.897, 0.404
50, 0.681, 0.499, 0.563, 0.889, 0.382
60, 0.683, 0.511, 0.581, 0.887, 0.399
70, 0.679, 0.524, 0.613, 0.887, 0.432
80, 0.716, 0.528, 0.639, 0.886, 0.423
90, 0.722, 0.536, 0.662, 0.893, 0.418
